Isotropic-Nematic Phase Transitions in Gravitational Systems II: Higher Order Multipoles

The gravitational interaction among bodies orbiting in a spherical potential leads to the rapid relaxation of the orbital planes' distribution, a process called vector resonant relaxation. We examine the statistical equilibrium of this process for a system of bodies with similar semimajor axes and eccentricities. We extend the previous model of Roupas et al. (2017) by accounting for the multipole moments beyond the quadrupole, which dominate the interaction for radially overlapping orbits. Nevertheless, we find no qualitative differences between the behavior of the system with respect to the model restricted to the quadrupole interaction. The equilibrium distribution resembles a counterrotating disk at low temperature and a spherical structure at high temperature. The system exhibits a first order phase transition between the disk and the spherical phase in the canonical ensemble if the total angular momentum is below a critical value. We find that the phase transition erases the high order multipoles, i.e. small-scale structure in angular momentum space, most efficiently. The system admits a maximum entropy and a maximum energy, which lead to the existence of negative temperature equilibria.

==> AnswersToReferesComments.txt <==

Dear Editor, 

We are submitting the revised version of the manuscript. We have addressed all of the suggestions of the referee. We hope that the revised paper may be recommended for publication in ApJ.

Sincerely, 
Adam Takacs and Bence Kocsis

-----------------------------------------------------------------------------------
---------------------Comments and Responses to Referee-----------------------------
-----------------------------------------------------------------------------------


-----------------------------Reviever's Comments:-------------------------------------

This paper investigates the statistical mechanics of vector resonant relaxation in galactic nuclei, i.e. the statistical rearrangement of the orbital orientations of stars in the stellar cluster surrounding a supermassive black hole.
This paper is a follow-up of Roupas et al. (2017) (to which one of the author participated), which was limited to the quadrupole approximation, i.e. accounting only for \ell = 2 couplings.
Here, the authors investigate the impact of higher multipoles interactions on the thermodynamics of the system.
The main conclusion of this work is given by the last sentence of the Conclusion:
``We conclude that for one-component axisymmetric systems, the thermodynamics of VRR is qualitatively well described by the quadrupole approximation.'

The paper is organised as follows:
* Sec. 1 is a concise but very clear introduction to the problem of VRR in galactic nuclei, and the associated astrophysical questions.
* Sec. 2 presents the relevant equations for VRR, as well as the method used to characterise the statistical equilibria.
* Sec. 3 present the results.
* Secs. 4 discusses and concludes.

++++++++++

The authors have made a significant effort in making the paper clear.
The key equations are all presented, and for the more technical elements, the reader is soundly referred to the previous paper, Roupas et al. (2017).
This makes the reading easy and clear.
I listed below my main questions/remarks on paper.

-----------------------------Author Response----------------------------------------------

We thank the referee for a thoroughly reading the paper and for a constructive report. We have addressed all comments raised and made changes to the manuscript as discussed in detail below.


--------------------------------1st Reviewer Comment----------------------------------------

1/ Introduction
``More generally, this hierarchy applies for collisional gravitational systems dominated by a point mass or spherical potential (e.g. planetary systems, moon systems, globular clusters, etc.).'
--> I definitely agree with the description of the authors of the different relaxation timescales involved in the long-term evolution of galactic nuclei.
Yet, I believe that the authors should maybe be a bit more careful when writing that the same distinctions directly applies also to globular clusters.
Indeed, the key difference between galactic nuclei and globular clusters is the presence/absence of a central dominating point mass.
In the case of galactic nuclei, the domination of the BH on the potential leads to resonating orbital frequencies so that \Omega_r = \Omega_phi.
In particular, this leads to the possibility for scalar resonant relaxation, the diffusion in |L|, which is fundamentally facilitated by the dynamical degeneracy.
This can be seen from the existence of precession frequencies, which are much slower than the orbital frequencies.
Then, on longer timescales, the energy gets to diffuse through direct two-body scatterings, à la Chandrasekhar.
This dichotomy does not directly apply to globular clusters, as they do not suffer from a dynamical degeneracy induced by a central massive particle.
Globular clusters still undergo a resonant relaxation, which leads to a diffusion in both |L| and J_r (the radial action).
In particular, this resonant diffusion can lead to a diffusion in energy, which is not adiabatically frozen by the orbit-average.

Let me emphasise that this is a minor point, as the process of VRR, which is the focus of this work, occurs both in gravitational systems dominated by a point mass or a spherical potential.

-----------------------------1st Author Response----------------------------------------------

We agree with the referee and we deleted the mention of globular clusters from the general list of examples and added a separate sentence stating that globular clusters may also exhibit vector resonant relaxation (Meiron & Kocsis in prep).


--------------------------------2nd Reviewer Comment----------------------------------------

2/ Introduction
``In this study we restrict our attention to axisymmetric configurations, and keep the simplifying assumption of a single-component system in Roupas et al. (2017).'
Throughout the paper, the authors have to rely on a few key assumptions to be able to carry out their calculations.
* The system is single-component, i.e. all stars have the same mass.
* All orbits have the same semi-major axis.
* All orbits have the same eccentricity.
Here, the attention of the authors is to determine how the statistical properties of the system will change if one accounts only for the \ell=2 interaction, or for all (approximated) \ell interactions.

Would the authors know how the present results would change if one was to account for a distribution of semi-major axes or a distribution of eccentricities in the stellar cluster?
Can one always assume that orbits of a given (a,e) only mainly couple with orbits of similar (a,e), which would justify the present simpler case?
Such a question is of particular importance for realistic galactic nuclei, for which a distribution both in `a' and `e' is expected.

--------------------------------2nd Author Response----------------------------------------

Unfortunately it is not obvious how the result may change for a distribution of orbits, so we refrained from speculating on this important question. We plan to address this in future work. We completed the offending sentence:

In this study we restrict our attention to an axisymmetric distribution of angular momentum vectors, and keep the simplifying assumption of a single-component system with the same semimajor axis, eccentricity, and mass for all objects \citet{Roupas+2017}.\footnote{However, note that it is straightforward to generalize the applied method for general multi-component systems with different couplings between different components as discussed in \citet{Roupas+2017}.} 


--------------------------------3rd Reviewer Comment----------------------------------------

3/ Eq. (1)
``The coupling coefficients are generally given by Kocsis & Tremaine (2015), which are nonzero for even l and depend on the mass and semimajor axes of the bodies.'
Even if here the authors are only considering orbits with the same semi-major axes and eccentricities, it would be better to recall that generically the coupling coefficients also depend on the eccentricities of the orbit involved.

--------------------------------3rd Author Response----------------------------------------

We completed the cited sentence.

``The coupling coefficients are generally given by Kocsis & Tremaine (2015), which are nonzero for even l and depend on the mass, semimajor axes and eccentricity of the bodies.'


--------------------------------4th Reviewer Comment----------------------------------------

4/ Eqs. (2) and (3)
One of the key consideration of the present paper is to note that for radially overlapping orbits, one can determine the asymptotic scaling of the coupling coefficients with the harmonic number \ell.
This allows the authors to resum explicitly over \ell all interactions, leading to the explicit coupling function from Eq. (3).
First, could the author provide a reference where this resumming identity can be found?
As the authors have shown in their work, most of the statistical features of the system are governed by the lowest harmonic \ell = 2.
My main worry is that the asymptotic scaling from Eq. (2) is only valid for large \ell, and should not be very good for small values of \ell.
In order to convince the reader that the approximation from Eq. (2) is well-founded, the authors could add a plot of the function \ell -> J_ij [\ell], and show how well the ~ 1/\ell^2 approximation performs.
Naively, one could also expect that the after \ell = 2, the next dominating contribution to the dynamics would come from \ell = 4, rather from the approximate contributions resumming of all higher \ell.
How would the results of the paper be impacted if one was to limit oneself to the sole but exact contributions from the \ell = 2 and 4 components?

--------------------------------4th Author Response----------------------------------------

We agree with the referee, the validity of Eq. (2) is only true for asymptotically large \ell, which we now  emphasize more carefully in the revised manuscript. The contribution of different harmonics is examined in detail in Appendix B5 and B6 of Kocsis & Tremaine (2015), where Figure B1 shows that the contribution of \ell=2 is subdominant in the sum compared to the contribution of asymptotically high \ell. 

We have added to the paper:
"where $\mathcal{J}^\text{a}_{ij}$ does not depend on $\ell$ \citep[see Appendix B5 and B6 in][]{Kocsis+Tremaine2015}. For all odd $\ell$, $\mathcal{J}_{ij\ell}=0$. Note that this approximation to utilize this expression for all even $\ell$, which is complementary to the quadrupolar approximation, is expected to be sufficient to predict the  qualitative behavior of radially overlapping systems, as the net contribution of small $\ell$ terms is subdominant in this case, see Figure B1 in \citet{Kocsis+Tremaine2015}."

We have clarified the resumming method by writing 
"where we used the generator function of Legendre polynomials as discussed in Appendix B6 in \citet{Kocsis+Tremaine2015}"


--------------------------------5th Reviewer Comment----------------------------------------

5/ Eq. (9)
I am confused by the notation < . >, referred to as an ensemble average.
Is it an ensemble average, i.e. an average over different realisations, or does this refer to an average over all particles of a given simulation?

--------------------------------5th Author Response----------------------------------------

The definition of Eq. (9) generally is a configuration average. In the case when f --> f_{equilibrium} (that satisfies Eqs. (17)-(19) Eq. (9) is an ensemble average.

We changed the ensemble average to configuration average over all particles.


--------------------------------6th Reviewer Comment----------------------------------------

6/ Eq. (13)
Given the definition from Eq. (9), isn't Eq. (13) a tautology?


--------------------------------6th Author Response----------------------------------------

Thank you for pointing out this possible source of confusion. We added the following statement:

To avoid confusion, note that here $\langle {Y^{m}_\ell}\rangle$ in the left hand side of this equation labels the unknown parameters that we determine by solving this equation, and the right hand side depends on this parameter through the maximum entropy equilibrium distribution $f(n)$ via $\varepsilon(n)$.


--------------------------------7th Reviewer Comment----------------------------------------

7/ Sec. 2.4
``In the rest of the paper we restrict our investigation to an axisymmetric (m = 0) radially overlapping system.'
How important is this axisymmetric assumption?
Could the authors suggest some possible approaches to go beyond it?

--------------------------------7th Author Response----------------------------------------

Unfortunately, it is hard to judge the importance of this assumption which was adopted for simplicity. In the \ell=2 case, it was shown that the axisymmetric configuration is most important at all nonzero temperatures, as the stable equilibria are axisymmetric. However, long-lived metastable equilibria also exist for \ell=2, which may be of relevance. The method to include non-axisymmetric contributions is straightforward using the equations in our paper, but the numerical solution is more complicated to the higher dimensionality of the unknowns. We have added text to the paper to clarify these points. 


--------------------------------8th Reviewer Comment----------------------------------------

8/ Eq. (23)
Isn't Eq. (23) equivalent to Newton's method for finding roots of a function?

--------------------------------8th Author Response----------------------------------------

Yes it is, as it was mentioned above this equation. 


--------------------------------9th Reviewer Comment----------------------------------------

9/ Sec. 3.1
``The phase transition erases the high order multipoles (i.e. small scale anisotropies) much more than the low order multipoles approximately exponentially with ⟨Yl⟩ \propto exp(−\alpha l), where 1 < \alpha < 3, smaller \alpha values correspond to higher temperatures.'
Can we really see this exponential decay of higher multipoles from Fig. 1?
If possible, it could enlightening to add a plot showing clearly this decay for high harmonics.
This would also give another illustration of why only the fundamental harmonic \ell = 2 ends up dominating the statistical mechanics of this system.

--------------------------------9th Author Response----------------------------------------

Based on the suggestions of the reviewer, we included a new Figure 2. with 2 panel containing the exponential decay of higher order harmonics. The first panel shows the order parameter of the disordered phase on logarithmic scale as a function of temperature similarly as the right panel of Figure 1. The second panel shows all the order parameter at a given temperature in the disordered phase as function of the number of harmonics for different total angular momenta. The latter figure shows that, the decay is quasi exponentially and it is more dominant for smaller total angular momentum. 


--------------------------------10th Reviewer Comment----------------------------------------

10/ Sec. 4
``While the interaction Hamiltonian in the quadrupole interaction approximation is that of liquid crystals, for the case of overlapping orbits the VRR interaction resembles a vortex system.'
This is the first time that the authors mention the associated vortex system.
This remark would deserve to be detailed a bit more.

--------------------------------10th Author Response----------------------------------------

We agree that this may be an important point which we clarified by adding an accurate citation to Equation (B84) in Kocsis & Tremaine (2015), and added a statement about this to the introduction as well. 

"In this case, the Hamilton-equations of VRR are mathematically similar to that of a point vortex system on the sphere (see Equation~B84 in Appendix B in Kocsis & Tremaine, 2015)."


--------------------------------11th Reviewer Comment----------------------------------------

11/ Sec. 4
``All of the physical features seen in that model (Roupas et al. 2017) is also present in the more accurate model with higher harmonics'
As mentioned above (point 4/), I believe that one should be a bit more cautious when asserting that the present model is more accurate than the \ell = 2 only case.
Indeed, because of the use of the asymptotic dependence from Eq. (2), it is not entirely obvious which is the more accurate between:
* \ell = 2 and \ell = 4 components computed exactly.
* All \ell considered and resummed thanks to the approximation from Eq. (2).

--------------------------------11th Author Response----------------------------------------

We agree that this is still an approximation, but as discussed above in point 4/ it is expected to be the dominant contribution for overlapping orbits. We tried to state our results more cautiously by changing "more accurate" to 

"complementary model for overlapping orbits in which we extrapolated the dominant asymptotic contribution of higher harmonics $\ell\rightarrow\infty$ to all even $\ell$"


--------------------------------12th Reviewer Comment----------------------------------------

12/ Sec. 4
Even if some of these elements were already discussed in the previous paper Roupas et al. (2017), I believe that it could be interesting to briefly mention some of the astrophysical questions that may be tackled via this approach.

--------------------------------12th Author Response----------------------------------------

We agree and added a paragraph on the astrophysical applications, which was only discussed in the introduction.

